Chemical Evolution during Molecular Cloud Formation Triggered by an Interstellar Shock Wave: Dependence on Shock Parameters and Comparison with Molecular Absorption Lines

We investigate chemistry in the compression layer behind the interstellar shock waves, where molecular cloud formation starts. We perform three-dimensional magnetohydrodynamics simulations of converging flows of atomic gas with shock parameters of inclination between the interstellar magnetic field and the shock wave, pre-shock density, and shock velocity. Then we derive 1D mean-flow models, along which we calculate a detailed gas-grain chemical reaction network as a post process with various chemical parameters, i.e. cosmic-ray ionization rate, abundances of PAHs, and metals in the gas phase. While carbon chains reach their peak abundances when atomic carbon is dominant in the pseudo-time-dependent models of molecular clouds, such behavior is less significant in our models since the visual extinction of the compression layer is low ($\lesssim 1$ mag) when atomic carbon is abundant. Carbon chains, CN, and HCN increase at $A_V \gtrsim 1$ mag, where the gas-phase C/O ratio increases due to water ice formation. Shock parameters affect the physical structure and the evolutional timescale of the compression layer, and thus molecular evolution. Carbon chains are more abundant in models with higher post-shock density and slower gas accumulation. We calculate molecular column densities in the compression layer and compare them with the observations of diffuse and translucent clouds, which show reasonable agreement for water ice, carbon chains, and HCO$^+$. The observed variation of their column densities could be due to the difference in shock parameters and chemical parameters. The column density of CN is overestimated, for which we discuss possible reasons.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.
